Weakly Supervised Learning Guided by Activation Mapping Applied to a Novel Citrus Pest Benchmark

Pests and diseases are relevant factors for production losses in agriculture and, therefore, promote a huge investment in the prevention and detection of its causative agents. In many countries, Integrated Pest Management is the most widely used process to prevent and mitigate the damages caused by pests and diseases in citrus crops. However, its results are credited by humans who visually inspect the orchards in order to identify the disease symptoms, insects and mite pests. In this context, we design a weakly supervised learning process guided by saliency maps to automatically select regions of interest in the images, significantly reducing the annotation task. In addition, we create a large citrus pest benchmark composed of positive samples (six classes of mite species) and negative samples. Experiments conducted on two large datasets demonstrate that our results are very promising for the problem of pest and disease classification in the agriculture field.

==> reviewer_comments.txt <==
Reviewer #1 

Questions

1. [Summary] In 3-5 sentences, describe the key ideas, experiments, and their significance.

Pest control is critical to crop health not only in the US but in other countries. In this work, the author collected a new dataset for pest identification and introduced a semi-supervised learning solution to deploy automated Integrated Pest Management (IPM) for orchards. The proposed new dataset, namely Citrus Pest Benchmark (CPB), contains 10816 magnified images with 6 mite species, which are collected using a mobile device equipped with lens magnifier. Regarding the task, the author follows the multiple instance learning (MIL) framework in which models are trained with image-level labels through a semi-supervised approach and later help localize the pest. 

2. [Strengths] What are the strengths of the paper? Clearly explain why these aspects of the paper are valuable.

This is a solid work for two reasons. First, to overcome the difficulty of IPM in current agriculture applications, the author set up a new pest dataset benchmark, namely CPB. Among the dataset, there are 10816 images with 6 categories of mite are labeled on image level. Collecting such a dataset would require substantial resources and time. Once CPB passes the necessary quality assurance, I believe the dataset can assist future pest studies in agriculture. The second reason that I think this is valuable work is that the article states clearly how their experiments bridged from the pest study to the semi-supervised framework. It also provides informative figures and visualization on their training and evaluation pipelines. 

3. [Weaknesses] What are the weaknesses of the paper? Clearly explain why these aspects of the paper are weak. Please make the comment very concrete based on facts (e.g. list relevant citations if you feel the ideas are not novel).

I am not sure why the author split the entire process into 4 individual steps, which seems to be redundant. An end-to-end semi-supervised approach has been well-studies in past literature and I think the author should share the reasons behind their 4-step framework design.

I think the author skipped the explanation about how the classification model helps to construct the saliency map for the pest in step1. This is the core part of why semi-supervised works. Although this work is an application of existing semi-supervised research, the author should still explain the basic concept in detail. 

4. [Overall rating] Paper rating (final)
Weak accept

5. [Justification of rating] Please explain how the strengths and weaknesses aforementioned were weighed in for the rating.

Together with the dataset collection and the semi-supervised study, I think this is solid research work. Despite some minor flaws, the article is self-explainable and well-written. Thus I give the weak accept rating. 

6. [Detailed comments] Additional comments regarding the paper (e.g. typos, any suggestions to make the submission stronger).

How the saliency maps are generated from the proposed Bag Model? How CNN models are fine-tuned on CPB. I suggest the author write a detailed paragraph in session 4.1 around line 370-380. 

=====================================

Reviewer #2

Questions

1. [Summary] In 3-5 sentences, describe the key ideas, experiments, and their significance.

Create a dataset for citrus pests classification that has six classes, 7,966 positive and 3,455 negative images. Propose using the saliency map to narrow down / zoom into more important patches of the images. The model ensembles the patch-wise prediction and adjusting their relative importance. Such methods achieve 91% image-wise prediction accuracy compared to ~80% benchmark. 

2. [Strengths] What are the strengths of the paper? Clearly explain why these aspects of the paper are valuable.

- The proposed dataset provides another perspective of tackling agriculture difficulties with AI, with a bottom-up perspective. The setup of data collection is economical and scalable.
- This paper is probably the first paper to try to tackle the crop/plant disease classification by patch-wise classification and ensembling. It proposed a method auto zoom-in based on the saliency map to increase the `Signal-to-noise ratio` for specific patches of the image. Such techniques can be broadly used in the agriculture domain, where the features are tiny.

3. [Weaknesses] What are the weaknesses of the paper? Clearly explain why these aspects of the paper are weak. Please make the comment very concrete based on facts (e.g. list relevant citations if you feel the ideas are not novel).

- The creation of this new dataset (CPB) is not sufficiently motivated. Apart from the classes and probably the zoom-in ratio, what is the extra value CPB brought compared to IP102? Are there any new issues addressed by CPB? I would love to see a visual/qualitative comparison of CPB/IP102 in the paper.
- The most important experiment (Table 4. where the authors claim most of the contribution) is not comparing the proposed model wth benchmark in a reasonably rigorous and controlled setting. We are not able to gauge the effectiveness of the following hyper-parameters: number of patches, patch size, weights of probability ensembles, etc. Ideally, an ablation study should be proposed. 

4. [Overall rating] Paper rating (final)
Weak accept

5. [Justification of rating] Please explain how the strengths and weaknesses aforementioned were weighed in for the rating.

Despite a more rigorous evaluation that can be proposed, this paper presents relative and novel methods to tackle the crop/plant disease classification. We also appreciate the contribution of new dataset in citrus pests. 

6. [Detailed comments] Additional comments regarding the paper (e.g. typos, any suggestions to make the submission stronger).

- One key component of the system, saliency map, is not actively reviewed in the related work session.
- The last sentence in 2.1 said, "... no work uses mite images collected directly from the ﬁeld. " but we have seen dataset from table 1. Are those datasets collected in a lab setting, or there is no experiment follow-up? It would be great to summarize the data collection methodologies of other datasets.
- Section 3. Could you briefly talk more about the data collection setting like Where and when is the data collected; How you decide which plant to sample, e.g., is it randomly chosen or based on symptoms? Do we have any other meta information on each image?
- Figure 5. Hard to match patches with their original position. It would be great if the bounding box can be drawn on the image.
- Eq. 1. The weighting is assuming the information is linear decreasing in extracted patches, which might not be a super legitimate assumption. Might want to try other weighting or even learn the weights.
Section 5: It is not clear to me how many patches are used. Also, multiple 400 by 400 patches could easily overlap in the setting. You might want to justify the parameter choice. And the appearance of figure 5 patches does not seem to be proportional.
- Table 1/2: Weights -> number of parameters; Might want to report the valid/test results in a similar format, and for those models not available, you can report the reproduced results.
- Tables: * -> N/A
- The first sentence of 4.3: `To predict the class the bag images` 

=====================================

Reviewer #3

Questions

1. [Summary] In 3-5 sentences, describe the key ideas, experiments, and their significance.

The authors propose an approach to automatically select regions of interest in the images, to perform a weakly supervised multiple instances using activation mapping and create a large benchmark for a Citrus pest to perform the experiments.

According to the authors, the experiments conducted on two large datasets show that the results obtain good accuracy for the problem of pest and disease

2. [Strengths] What are the strengths of the paper? Clearly explain why these aspects of the paper are valuable.

The idea of using the salience map to obtain the regions of interest of the images and facilitate the work of manual labeling is something interesting that could be very useful in this type of problem. Also is a good idea the creation of a specialized dataset for a this kind of problem

3. [Weaknesses] What are the weaknesses of the paper? Clearly explain why these aspects of the paper are weak. Please make the comment very concrete based on facts (e.g. list relevant citations if you feel the ideas are not novel).

1.- The results of the experiments are not conclusive, the same authors relate it when they say that their results are "very promising"
2.- The wording of the paper is not clear, it is difficult to understand how the proposed architecture is implemented and evidenced in the document;
In the result section the presentation of the results is very confusing, especially the comparisons made in table 3 and those presented in table 4
3.- It is not clear whether the main objective of the research is to obtain the regions of interest to obtain a better classification or the classification of citrus pests themselves.
4.- Consider reviewing the title of the paper to reflect the main objective of the research.

4. [Overall rating] Paper rating (final)
Borderline

5. [Justification of rating] Please explain how the strengths and weaknesses aforementioned were weighed in for the rating.
The decision made has been made based on the fact that there are more weaknesses than strengths, and that some of these weaknesses are critical in considering the degree of contribution of this research to science.

6. [Detailed comments] Additional comments regarding the paper (e.g. typos, any suggestions to make the submission stronger).

The authors should improve the presentation of the results, highlighting which aspects are those that have the greatest contribution and are the highest priority for research in the field of agriculture


